A Safe Hybrid Control Framework for Car-like Robot with Guaranteed Global Path-Invariance using a Control Barrier Function

This work proposes a hybrid framework for car-like robots with obstacle avoidance, global convergence, and safety, where safety is interpreted as path invariance, namely, once the robot converges to the path, it never leaves the path. Given a priori obstacle-free feasible path where obstacles can be around the path, the task is to avoid obstacles while reaching the path and then staying on the path without leaving it. The problem is solved in two stages. Firstly, we define a ``tight'' obstacle-free neighborhood along the path and design a local controller to ensure convergence to the path and path invariance. The control barrier function technology is involved in the control design to steer the system away from its singularity points, where the local path invariant controller is not defined. Secondly, we design a hybrid control framework that integrates this local path-invariant controller with any global tracking controller from the existing literature without path invariance guarantee, ensuring convergence from any position to the desired path, namely, global convergence. This framework guarantees path invariance and robustness to sensor noise. Detailed simulation results affirm the effectiveness of the proposed scheme.

==> Figures/pdfs/generaldiagram.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'generaldiagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{664.20700328bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57336942)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{generaldiagram.pdf}}%
    \put(0.3763957,0.45507443){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Locally invariant\\controller\end{tabular}}}}%
    \put(0.27744894,0.31573606){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Motion planning\\ module\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{generaldiagram.pdf}}%
    \put(0.04071515,0.37210553){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Hybrid controller\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{generaldiagram.pdf}}%
    \put(0.50230698,0.31521634){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tracking\\controller\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{generaldiagram.pdf}}%
    \put(0.1042243,0.54472879){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reference path\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{generaldiagram.pdf}}%
    \put(0.67424808,0.38655904){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}control commands\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{generaldiagram.pdf}}%
    \put(0.51762757,0.11060869){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Optitrack motion tracking system\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{generaldiagram.pdf}}%
    \put(0.3050712,0.06088783){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Position and altitude\end{tabular}}}}%
    \put(0.70225202,0.28382937){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}steering angle\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{generaldiagram.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/pdfs/hybridControlResults.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hybridControlResults.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{565.87384335bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3816719)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hybridControlResults.pdf}}%
    \put(0.69011902,0.07748156){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}desired path\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hybridControlResults.pdf}}%
    \put(0.81663659,0.16427424){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}neighborhood\end{tabular}}}}%
    \put(-0.0019363,0.2816298){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}locally path-invariant controller\end{tabular}}}}%
    \put(0.25319137,0.00426608){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}non-hybrid controller without hysteresis\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hybridControlResults.pdf}}%
    \put(0.43948416,0.32353244){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}motion planning + pure pursuit\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hybridControlResults.pdf}}%
    \put(0.46159676,0.19636965){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}robust switching\end{tabular}}}}%
    \put(0.57125293,0.26294964){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}locally path-invariant controller\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hybridControlResults.pdf}}%
    \put(0.81963391,0.21985229){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}hysteresis region\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{hybridControlResults.pdf}}%
    \put(0.43947667,0.3655602){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}global convergence\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{hybridControlResults.pdf}}%
    \put(0.60680806,0.03584803){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}chattering\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{hybridControlResults.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/pdfs/neiborhood.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'neiborhood.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{547.01023478bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7173614)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{neiborhood.pdf}}%
    \put(0.77616982,0.3960745){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{U}_{0}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{neiborhood.pdf}}%
    \put(0.83179033,0.43842477){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$B_{f}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{neiborhood.pdf}}%
    \put(0.7551152,0.53858223){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$C_{1}$\end{tabular}}}}%
    \put(0.79905368,0.24402224){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$C_{1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{neiborhood.pdf}}%
    \put(0.30200798,0.28335944){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$R_{c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{neiborhood.pdf}}%
    \put(-0.0016603,0.31603014){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{T}_{1,0}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

